Joint Bandwidth Allocation and Path Selection in WANs with Path Cardinality Constraints

In this paper, we study a joint bandwidth allocation and path selection problem via solving a multi-objective minimization problem under the path cardinality constraints, namely MOPC. Our problem formulation captures various types of objectives including the proportional fairness, the total completion time, as well as the worst-case link utilization ratio. Such an optimization problem is very challenging since it is highly non-convex. Almost all existing works deal with such a problem using relaxation techniques to transform it to be a convex optimization problem. However, we provide a novel solution framework based on the classic alternating direction method of multipliers (ADMM) approach for solving this problem. Our proposed algorithm is simple and easy to be implemented. Each step of our algorithm consists of either finding the maximal root of a single-cubic equation which is guaranteed to have at least one positive solution or solving a one-dimensional convex subproblem in a fixed interval. Under some mild assumptions, we prove that any limiting point of the generated sequence under our proposed algorithm is a stationary point. Extensive numerical simulations are performed to demonstrate the advantages of our algorithm compared with various baselines.

==> changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.8b (MDS) changes:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


 2014/09/17 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 2012/12/27 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 2007/03/05 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 2007/01/11 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 2005/09/13 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 2002/11/18 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 2002/08/13 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 2001/07/26 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 2001/03/15 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 2001/01/18 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 2000/09/06 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> extras/DCTCP.txt <==
0     0
10000 0.15
20000 0.2
30000 0.3
50000 0.4
80000 0.53
200000 0.6
1000000 0.7
2000000 0.8
5000000 0.9
10000000 0.97
30000000 1

==> extras/FacebookKeyValue_Sampled.txt <==
0 0
1 0.00583
2 0.18403
3 0.27642
4 0.2766
5 0.304
6 0.30465
7 0.31071
8 0.31094
9 0.31931
10 0.32768
11 0.41757
12 0.41849
13 0.42175
14 0.44155
15 0.47
16 0.472463392361024
16 0.473627150911188
16 0.474821816501057
17 0.4760481030992
17 0.477306734916455
18 0.478598446159319
19 0.479923980751744
19 0.481284092023641
20 0.482679542364342
20 0.484111102839223
21 0.485579552767652
22 0.487085679260399
22 0.488630276714586
23 0.490214146264239
24 0.491838095184495
24 0.493502936247448
25 0.495209487027664
26 0.496958569155332
27 0.498751007515054
27 0.500587629388271
28 0.502469263537327
29 0.504396739229229
30 0.506370885197163
31 0.508392528537904
32 0.510462493543295
33 0.512581600464071
34 0.514750664204364
35 0.516970492945357
36 0.519241886696665
37 0.52156563577416
38 0.52394251920312
39 0.526373303045767
40 0.528858738652444
41 0.531399560835934
43 0.533996485968624
44 0.536650210002549
45 0.539361406412584
47 0.542130724063425
48 0.544958785001327
50 0.547846182171941
51 0.550793477066002
53 0.553801197295066
54 0.556869834099928
56 0.559999839794875
57 0.563191625151417
59 0.566445556725714
61 0.569761954134462
63 0.573141087284622
65 0.576583173562996
67 0.580088374992285
69 0.583656795360951
71 0.58728847733488
73 0.590983399559541
75 0.594741473762058
77 0.598562541863314
79 0.602446373110951
82 0.606392661244829
84 0.610401021707236
87 0.614470988910841
89 0.618602013578049
92 0.622793460166102
95 0.627044604392854
97 0.631354630878766
100 0.635722630921181
103 0.640147600417399
106 0.644628437953517
110 0.649163943076279
113 0.653752814765475
116 0.658393650124541
120 0.663084943307071
123 0.667825084696898
127 0.672612360359169
131 0.677444951779569
135 0.682320935908353
139 0.687238285525227
143 0.692194869940407
147 0.697188456046198
151 0.702216709732398
156 0.707277197677561
161 0.712367389526724
165 0.71748466046463
170 0.722626294191701
175 0.727789486308116
181 0.73297134810924
186 0.738168910793445
191 0.743379130080985
197 0.748598891240071
203 0.753825014513709
209 0.759054260938132
215 0.764283338540864
222 0.769508908903652
228 0.774727594072556
235 0.779935983794678
242 0.785130643058093
249 0.790308119908749
257 0.795464953515364
264 0.800597682450724
272 0.805702853155265
280 0.810777028546545
289 0.815816796736054
297 0.820818779812929
306 0.825779642652527
315 0.830696101706428
324 0.835564933729451
334 0.840382984398504
344 0.845147176777796
354 0.84985451958491
365 0.854502115212638
376 0.859087167462276
387 0.863606988945202
398 0.86805900811114
410 0.872440775863436
422 0.876749971723942
435 0.880984409512793
448 0.885142042511289
461 0.889220968079412
475 0.893219431703032
489 0.897135830449671
503 0.900968715815669
518 0.904716795951764
534 0.908378937258383
549 0.911954165346268
566 0.915441665362468
582 0.91884078168609
600 0.922151017002482
618 0.925372030768756
636 0.928503637087566
655 0.931545802009937
674 0.934498640291545
694 0.937362411630225
715 0.940137516415517
736 0.942824491023827
758 0.945424002695147
780 0.947936844029309
804 0.950363927141405
827 0.952706277517256
852 0.954965027610696
877 0.957141410224929
903 0.959236751720322
930 0.961252465090754
958 0.963190042950019
986 0.965051050468866
1015 0.966837118301992
1046 0.968549935542785
1077 0.97019124274183
1108 0.971762825023174
1141 0.973266505330149
1175 0.974704137830182
1210 0.976077601505512
1246 0.977388793954181
1283 0.978639625422937
1321 0.97983201309107
1360 0.980967875621433
1401 0.982049127992267
1442 0.983077676620779
1485 0.984055414786898
1529 0.984984218363116
1574 0.985865941853998
1621 0.986702414746682
1669 0.987495438171598
1719 0.988246781870691
1770 0.988958181468629
1822 0.989631336040849
1876 0.990267905970848
1932 0.990869511087789
1989 0.991437729074415
2048 0.991974094134257
2109 0.992480095906333
2172 0.992957178614888
2236 0.993406740441211
2303 0.993830133104215
2371 0.994228661636218
2441 0.994603584340256
2514 0.994956112915281
2588 0.995287412735657
2665 0.995598603271606
2744 0.995890758637502
2826 0.996164908255274
2909 0.996422037620571
2996 0.996663089159829
3085 0.996888963166859
3176 0.997100518808131
3270 0.997298575186473
3367 0.997483912453533
3467 0.997657272961877
3570 0.997819362448284
3676 0.997970851240328
3785 0.998112375478974
3897 0.998244538350506
4013 0.99836791132166
4132 0.998483035372409
4255 0.998590422221387
4381 0.99869055553946
4511 0.998783892147428
4645 0.99887086319436
4782 0.998951875313439
4924 0.999027311752696
5070 0.999097533478328
5221 0.999162880248718
5376 0.999223671657584
5535 0.999280208145
5699 0.999332771975342
5868 0.999381628181432
6043 0.999427025474451
6222 0.999469197119345
6406 0.99950836177569
6596 0.999544724304136
6792 0.999578476538699
6994 0.999609798025316
7201 0.999638856727198
7415 0.999665809697595
7635 0.999690803720715
7861 0.999713975921559
8094 0.999735454345555
8334 0.99975535850886
8582 0.999773799920301
8836 0.999790882575893
9098 0.999806703426944
9368 0.999821352822742
9646 0.99983491492882
9932 0.999847468121828
10227 0.999859085361988
10530 0.999869834544144
10843 0.999879778828365
11164 0.999888976951074
11496 0.999897483517634
11837 0.999905349277299
12188 0.999912621381435
12549 0.999919343625857
12922 0.999925556678125
13305 0.999931298290599
13700 0.999936603500036
14106 0.99994150481446
14524 0.999946032388038
14955 0.999950214184624
15399 0.999954076130654
15856 0.999957642257982
16326 0.999960934837285
16810 0.999963974502583
17309 0.999966780367418
17822 0.999969370133206
18351 0.999971760190245
18896 0.999973965711837
19456 0.99997600074196
20033 0.999977878276901
20627 0.999979610341234
21239 0.999981208058518
21869 0.999982681717046
22518 0.999984040830983
23186 0.999985294197189
23874 0.999986449948021
24582 0.999987515600377
25311 0.999988498101245
26062 0.999989403869978
26835 0.999990238837541
27631 0.999991008482917
28451 0.999991717866879
29295 0.999992371663312
30164 0.999992974188243
31059 0.99999352942676
31980 0.999994041057951
32929 0.999994512478005
33905 0.999994946821621
34911 0.999995346981819
35947 0.9999957156283
37013 0.999996055224422
38111 0.99999636804293
39242 0.999996656180495
40406 0.999996921571177
41604 0.999997165998873
42838 0.999997391108826
44109 0.999997598418274
45418 0.999997789326289
46765 0.999997965122879
48152 0.999998126997391
49580 0.999998276046281
51051 0.999998413280298
52565 0.999998539631112
54125 0.99999865595744
55730 0.999998763050707
57383 0.999998861640266
59086 0.999998952398228
60838 0.99999903594391
62643 0.999999112847952
64501 0.99999918363611
66415 0.999999248792755
68385 0.99999930876411
70413 0.999999363961231
72502 0.999999414762756
74653 0.999999461517448
76867 0.999999504546531
79147 0.999999544145854
81495 0.999999580587881
83912 0.999999614123529
86401 0.999999644983861
88964 0.999999673381646
91603 0.999999699512802
94321 0.999999723557724
97119 0.999999745682501
100000 1.0

==> extras/Facebook_HadoopDist_All.txt <==
50 0
53 0.00074
56 0.00148
60 0.00222
64 0.00296
68 0.0037
72 0.00444
77 0.00518
81 0.00592
87 0.00666
92 0.0074
100 0.00815
109 0.0089
119 0.00965
130 0.0104
141 0.01115
154 0.0119
168 0.01265
183 0.0134
199 0.01415
217 0.0149
222 0.0175
227 0.0201
232 0.0227
237 0.0253
243 0.0279
248 0.0305
254 0.0331
259 0.0357
265 0.0383
271 0.0409
274 0.04201
277 0.04312
279 0.04423
282 0.04534
285 0.04645
288 0.04756
291 0.04867
294 0.04978
297 0.05089
300 0.052
303 0.06055
305 0.0691
308 0.07765
310 0.0862
313 0.09475
315 0.1033
318 0.11185
321 0.1204
323 0.12895
326 0.1375
331 0.14401
335 0.15052
340 0.15703
345 0.16354
350 0.17005
355 0.17656
360 0.18307
365 0.18958
371 0.19609
376 0.2026
381 0.20464
385 0.20668
390 0.20872
395 0.21076
400 0.2128
405 0.21484
410 0.21688
415 0.21892
420 0.22096
425 0.223
430 0.22709
435 0.23118
441 0.23527
446 0.23936
452 0.24345
457 0.24754
463 0.25163
468 0.25572
474 0.25981
480 0.2639
491 0.28342
502 0.30294
513 0.32246
525 0.34198
537 0.3615
549 0.38102
561 0.40054
574 0.42006
587 0.43958
600 0.4591
607 0.46486
615 0.47062
623 0.47638
630 0.48214
638 0.4879
646 0.49366
654 0.49942
662 0.50518
671 0.51094
679 0.5167
685 0.52023
690 0.52376
696 0.52729
702 0.53082
707 0.53435
713 0.53788
719 0.54141
725 0.54494
731 0.54847
737 0.552
743 0.55442
749 0.55684
755 0.55926
762 0.56168
768 0.5641
774 0.56652
781 0.56894
787 0.57136
793 0.57378
800 0.5762
808 0.5777
816 0.5792
825 0.5807
833 0.5822
841 0.5837
850 0.5852
859 0.5867
867 0.5882
876 0.5897
885 0.5912
900 0.59305
914 0.5949
929 0.59675
945 0.5986
960 0.60045
976 0.6023
992 0.60415
1009 0.606
1025 0.60785
1042 0.6097
1063 0.61155
1085 0.6134
1108 0.61525
1130 0.6171
1154 0.61895
1177 0.6208
1201 0.62265
1226 0.6245
1251 0.62635
1277 0.6282
1290 0.62932
1303 0.63044
1316 0.63156
1330 0.63268
1343 0.6338
1357 0.63492
1371 0.63604
1385 0.63716
1399 0.63828
1413 0.6394
1425 0.64014
1436 0.64088
1448 0.64162
1460 0.64236
1472 0.6431
1484 0.64384
1497 0.64458
1509 0.64532
1521 0.64606
1534 0.6468
1547 0.64885
1559 0.6509
1572 0.65295
1585 0.655
1598 0.65705
1611 0.6591
1624 0.66115
1637 0.6632
1651 0.66525
1664 0.6673
1712 0.66804
1762 0.66878
1813 0.66952
1865 0.67026
1919 0.671
1975 0.67174
2032 0.67248
2091 0.67322
2152 0.67396
2214 0.6747
2311 0.67563
2412 0.67656
2517 0.67749
2627 0.67842
2742 0.67935
2862 0.68028
2987 0.68121
3118 0.68214
3254 0.68307
3396 0.684
3544 0.68493
3699 0.68586
3861 0.68679
4030 0.68772
4206 0.68865
4390 0.68958
4582 0.69051
4783 0.69144
4992 0.69237
5210 0.6933
5427 0.69479
5652 0.69628
5887 0.69777
6132 0.69926
6387 0.70075
6653 0.70224
6929 0.70373
7217 0.70522
7517 0.70671
7830 0.7082
9012 0.7095
10373 0.7108
11939 0.7121
13741 0.7134
15816 0.7147
18203 0.716
20952 0.7173
24115 0.7186
27756 0.7199
31946 0.7212
32405 0.72213
32871 0.72306
33343 0.72399
33822 0.72492
34308 0.72585
34801 0.72678
35301 0.72771
35808 0.72864
36322 0.72957
36844 0.7305
37146 0.73143
37450 0.73236
37756 0.73329
38065 0.73422
38377 0.73515
38691 0.73608
39007 0.73701
39327 0.73794
39648 0.73887
39973 0.7398
40382 0.74166
40796 0.74352
41214 0.74538
41636 0.74724
42062 0.7491
42493 0.75096
42928 0.75282
43367 0.75468
43811 0.75654
44260 0.7584
44531 0.76044
44804 0.76248
45079 0.76452
45356 0.76656
45634 0.7686
45913 0.77064
46195 0.77268
46478 0.77472
46763 0.77676
47050 0.7788
47435 0.78252
47823 0.78624
48215 0.78996
48609 0.79368
49007 0.7974
49408 0.80112
49813 0.80484
50221 0.80856
50632 0.81228
51046 0.816
52097 0.81674
53169 0.81748
54264 0.81822
55381 0.81896
56521 0.8197
57684 0.82044
58872 0.82118
60084 0.82192
61321 0.82266
62583 0.8234
63353 0.82433
64132 0.82526
64921 0.82619
65720 0.82712
66528 0.82805
67347 0.82898
68175 0.82991
69014 0.83084
69863 0.83177
70722 0.8327
71156 0.83363
71592 0.83456
72031 0.83549
72473 0.83642
72917 0.83735
73364 0.83828
73814 0.83921
74266 0.84014
74722 0.84107
75180 0.842
75795 0.84497
76416 0.84794
77041 0.85091
77672 0.85388
78307 0.85685
78948 0.85982
79595 0.86279
80246 0.86576
80903 0.86873
81565 0.8717
83414 0.87338
85305 0.87506
87238 0.87674
89216 0.87842
91238 0.8801
93306 0.88178
95421 0.88346
97584 0.88514
99796 0.88682
102058 0.8885
103313 0.88943
104584 0.89036
105871 0.89129
107173 0.89222
108492 0.89315
109826 0.89408
111177 0.89501
112545 0.89594
113929 0.89687
115331 0.8978
116988 0.89872
118669 0.89964
120373 0.90056
122103 0.90148
123857 0.9024
125636 0.90332
127441 0.90424
129272 0.90516
131129 0.90608
133013 0.907
135199 0.90794
137421 0.90888
139679 0.90982
141975 0.91076
144308 0.9117
146680 0.91264
149091 0.91358
151541 0.91452
154032 0.91546
156563 0.9164
159136 0.91733
161752 0.91826
164410 0.91919
167112 0.92012
169859 0.92105
172651 0.92198
175488 0.92291
178373 0.92384
181304 0.92477
184284 0.9257
186932 0.92662
189618 0.92754
192343 0.92846
195107 0.92938
197911 0.9303
200755 0.93122
203640 0.93214
206566 0.93306
209535 0.93398
212546 0.9349
215160 0.93583
217805 0.93676
220484 0.93769
223195 0.93862
225940 0.93955
228718 0.94048
231530 0.94141
234377 0.94234
237259 0.94327
240177 0.9442
244622 0.94513
249150 0.94606
253761 0.94699
258458 0.94792
263241 0.94885
268113 0.94978
273075 0.95071
278129 0.95164
283277 0.95257
288520 0.9535
302981 0.95443
318166 0.95536
334113 0.95629
350858 0.95722
368444 0.95815
386910 0.95908
406302 0.96001
426666 0.96094
448051 0.96187
470507 0.9628
492079 0.96336
514641 0.96392
538237 0.96448
562914 0.96504
588723 0.9656
615716 0.96616
643946 0.96672
673470 0.96728
704348 0.96784
736642 0.9684
754877 0.96877
773563 0.96914
792711 0.96951
812333 0.96988
832442 0.97025
853048 0.97062
874164 0.97099
895802 0.97136
917977 0.97173
940700 0.9721
1002039 0.97303
1067379 0.97396
1136978 0.97489
1211116 0.97582
1290088 0.97675
1374210 0.97768
1463817 0.97861
1559267 0.97954
1660940 0.98047
1769244 0.9814
1805665 0.98196
1842837 0.98252
1880773 0.98308
1919490 0.98364
1959005 0.9842
1999332 0.98476
2040490 0.98532
2082496 0.98588
2125366 0.98644
2169118 0.987
2527289 0.9883
2944602 0.9896
3430822 0.9909
3997329 0.9922
4657379 0.9935
5426418 0.9948
6322443 0.9961
7366423 0.9974
8582787 0.9987
10000000 1.0

==> extras/Google_AllRPC.txt <==
0 0
3 0.0648826230027598
32 0.0973239345041398
36 0.108913294911834
40 0.120502655319528
46 0.132092015727223
53 0.143681376134917
64 0.155270736542611
70 0.18798780420397
77 0.220704871865328
85 0.253421939526687
96 0.286139007188045
110 0.318856074849404
128 0.351573142510763
137 0.369864095116246
146 0.388155047721729
158 0.406446000327212
171 0.424736952932695
186 0.443027905538178
205 0.461318858143661
228 0.479609810749145
256 0.497900763354628
268 0.523993534878443
282 0.550086306402258
296 0.576179077926073
313 0.602271849449888
331 0.628364620973703
352 0.654457392497518
375 0.680550164021333
402 0.706642935545148
433 0.732735707068963
469 0.758828478592778
512 0.784921250116593
531 0.790512558564584
551 0.796103867012575
573 0.801695175460566
597 0.807286483908557
623 0.812877792356548
652 0.818469100804539
683 0.82406040925253
717 0.829651717700521
755 0.835243026148512
796 0.840834334596503
843 0.846425643044494
896 0.852016951492485
956 0.857608259940476
1024 0.863199568388467
1053 0.865736365928318
1084 0.86827316346817
1117 0.870809961008021
1152 0.873346758547872
1189 0.875883556087723
1229 0.878420353627574
1271 0.880957151167425
1317 0.883493948707276
1365 0.886030746247128
1418 0.888567543786979
1475 0.89110434132683
1536 0.893641138866681
1603 0.896177936406532
1676 0.898714733946383
1755 0.901251531486234
1843 0.903788329026086
1940 0.906325126565937
2048 0.908861924105788
2092 0.909949120991973
2137 0.911036317878158
2185 0.912123514764344
2234 0.913210711650529
2286 0.914297908536714
2341 0.9153851054229
2398 0.916472302309085
2458 0.91755949919527
2521 0.918646696081455
2587 0.919733892967641
2657 0.920821089853826
2731 0.921908286740011
2809 0.922995483626197
2891 0.924082680512382
2979 0.925169877398567
3072 0.926257074284752
3171 0.927344271170938
3277 0.928431468057123
3390 0.929518664943308
3511 0.930605861829494
3641 0.931693058715679
3781 0.932780255601864
3932 0.933867452488049
4096 0.934954649374235
4163 0.935901565991808
4233 0.936848482609381
4304 0.937795399226954
4378 0.938742315844527
4455 0.9396892324621
4535 0.940636149079674
4617 0.941583065697247
4703 0.94252998231482
4792 0.943476898932393
4884 0.944423815549966
4979 0.945370732167539
5079 0.946317648785112
5183 0.947264565402686
5291 0.948211482020259
5403 0.949158398637832
5521 0.950105315255405
5643 0.951052231872978
5772 0.951999148490551
5906 0.952946065108124
6046 0.953892981725698
6194 0.954839898343271
6349 0.955786814960844
6512 0.956733731578417
6683 0.95768064819599
6864 0.958627564813563
7054 0.959574481431136
7256 0.96052139804871
7469 0.961468314666283
7696 0.962415231283856
7936 0.963362147901429
8192 0.964309064519002
8293 0.964806259070139
8397 0.965303453621275
8503 0.965800648172412
8612 0.966297842723548
8724 0.966795037274685
8839 0.967292231825821
8957 0.967789426376958
9078 0.968286620928094
9202 0.968783815479231
9330 0.969281010030367
9461 0.969778204581504
9596 0.97027539913264
9735 0.970772593683777
9879 0.971269788234913
10026 0.97176698278605
10178 0.972264177337186
10335 0.972761371888322
10496 0.973258566439459
10663 0.973755760990595
10835 0.974252955541732
11012 0.974750150092868
11196 0.975247344644005
11385 0.975744539195141
11582 0.976241733746278
11785 0.976738928297414
11995 0.977236122848551
12214 0.977733317399687
12440 0.978230511950824
12674 0.97872770650196
12918 0.979224901053097
13171 0.979722095604233
13435 0.98021929015537
13709 0.980716484706506
13995 0.981213679257643
14292 0.981710873808779
14603 0.982208068359916
14928 0.982705262911052
15267 0.983202457462189
15622 0.983699652013325
15994 0.984196846564462
16384 0.984694041115598
16540 0.984801735350781
16699 0.984909429585963
16861 0.985017123821145
17027 0.985124818056328
17195 0.98523251229151
17367 0.985340206526693
17542 0.985447900761875
17721 0.985555594997057
17904 0.98566328923224
18091 0.985770983467422
18281 0.985878677702604
18476 0.985986371937787
18674 0.986094066172969
18877 0.986201760408151
19085 0.986309454643334
19297 0.986417148878516
19514 0.986524843113698
19735 0.986632537348881
19962 0.986740231584063
20194 0.986847925819246
20432 0.986955620054428
20675 0.98706331428961
20924 0.987171008524793
21179 0.987278702759975
21441 0.987386396995157
21709 0.98749409123034
21984 0.987601785465522
22265 0.987709479700704
22555 0.987817173935887
22851 0.987924868171069
23156 0.988032562406252
23469 0.988140256641434
23790 0.988247950876616
24121 0.988355645111799
24461 0.988463339346981
24810 0.988571033582163
25170 0.988678727817346
25540 0.988786422052528
25921 0.98889411628771
26314 0.989001810522893
26719 0.989109504758075
27136 0.989217198993258
27567 0.98932489322844
28011 0.989432587463622
28471 0.989540281698805
28945 0.989647975933987
29436 0.989755670169169
29943 0.989863364404352
30468 0.989971058639534
31013 0.990078752874716
31576 0.990186447109899
32161 0.990294141345081
32768 0.990401835580264
33007 0.990443196317542
33250 0.990484557054821
33496 0.990525917792099
33746 0.990567278529378
34000 0.990608639266656
34257 0.990650000003935
34519 0.990691360741213
34784 0.990732721478492
35054 0.99077408221577
35328 0.990815442953049
35606 0.990856803690327
35889 0.990898164427606
36176 0.990939525164885
36468 0.990980885902163
36764 0.991022246639442
37065 0.99106360737672
37372 0.991104968113999
37683 0.991146328851277
38000 0.991187689588556
38322 0.991229050325834
38649 0.991270411063113
38983 0.991311771800391
39322 0.99135313253767
39667 0.991394493274948
40018 0.991435854012227
40375 0.991477214749506
40739 0.991518575486784
41109 0.991559936224063
41486 0.991601296961341
41870 0.99164265769862
42262 0.991684018435898
42660 0.991725379173177
43067 0.991766739910455
43481 0.991808100647734
43903 0.991849461385012
44333 0.991890822122291
44772 0.99193218285957
45220 0.991973543596848
45677 0.992014904334127
46143 0.992056265071405
46618 0.992097625808684
47104 0.992138986545962
47600 0.992180347283241
48106 0.992221708020519
48623 0.992263068757798
49152 0.992304429495076
49692 0.992345790232355
50244 0.992387150969633
50809 0.992428511706912
51386 0.992469872444191
51977 0.992511233181469
52581 0.992552593918748
53200 0.992593954656026
53833 0.992635315393305
54482 0.992676676130583
55146 0.992718036867862
55827 0.99275939760514
56525 0.992800758342419
57240 0.992842119079697
57974 0.992883479816976
58727 0.992924840554255
59500 0.992966201291533
60293 0.993007562028812
61108 0.99304892276609
61945 0.993090283503369
62805 0.993131644240647
63690 0.993173004977926
64600 0.993214365715204
65536 0.993255726452483
65902 0.993298761415796
66272 0.993341796379109
66647 0.993384831342422
67025 0.993427866305735
67408 0.993470901269048
67796 0.993513936232361
68188 0.993556971195674
68584 0.993600006158987
68985 0.9936430411223
69391 0.993686076085613
69802 0.993729111048926
70217 0.993772146012239
70638 0.993815180975552
71063 0.993858215938865
71494 0.993901250902179
71930 0.993944285865492
72371 0.993987320828805
72818 0.994030355792118
73270 0.994073390755431
73728 0.994116425718744
74192 0.994159460682057
74661 0.99420249564537
75137 0.994245530608683
75618 0.994288565571996
76106 0.994331600535309
76601 0.994374635498622
77101 0.994417670461935
77608 0.994460705425248
78122 0.994503740388561
78643 0.994546775351874
79171 0.994589810315187
79706 0.9946328452785
80248 0.994675880241813
80798 0.994718915205126
81355 0.994761950168439
81920 0.994804985131752
82493 0.994848020095065
83074 0.994891055058378
83663 0.994934090021691
84261 0.994977124985004
84867 0.995020159948317
85482 0.995063194911631
86106 0.995106229874944
86739 0.995149264838257
87381 0.99519229980157
88033 0.995235334764883
88695 0.995278369728196
89367 0.995321404691509
90049 0.995364439654822
90742 0.995407474618135
91446 0.995450509581448
92160 0.995493544544761
92886 0.995536579508074
93623 0.995579614471387
94372 0.9956226494347
95133 0.995665684398013
95906 0.995708719361326
96692 0.995751754324639
97492 0.995794789287952
98304 0.995837824251265
99130 0.995880859214578
99970 0.995923894177891
100825 0.995966929141204
101694 0.996009964104517
102578 0.996052999067831
103478 0.996096034031144
104394 0.996139068994457
105326 0.99618210395777
106275 0.996225138921083
107241 0.996268173884396
108225 0.996311208847709
109227 0.996354243811022
110247 0.996397278774335
111288 0.996440313737648
112347 0.996483348700961
113428 0.996526383664274
114529 0.996569418627587
115652 0.9966124535909
116797 0.996655488554213
117965 0.996698523517526
119156 0.996741558480839
120372 0.996784593444152
121613 0.996827628407465
122880 0.996870663370778
124173 0.996913698334091
125494 0.996956733297404
126844 0.996999768260717
128223 0.99704280322403
129632 0.997085838187344
131072 0.997128873150657
131630 0.997140095435483
132192 0.997151317720308
132760 0.997162540005134
133332 0.99717376228996
133909 0.997184984574786
134491 0.997196206859612
135079 0.997207429144438
135671 0.997218651429264
136269 0.99722987371409
136872 0.997241095998916
137480 0.997252318283742
138094 0.997263540568568
138713 0.997274762853394
139338 0.99728598513822
139968 0.997297207423046
140605 0.997308429707872
141247 0.997319651992698
141894 0.997330874277524
142548 0.997342096562349
143208 0.997353318847175
143874 0.997364541132001
144547 0.997375763416827
145225 0.997386985701653
145910 0.997398207986479
146602 0.997409430271305
147300 0.997420652556131
148005 0.997431874840957
148716 0.997443097125783
149435 0.997454319410609
150160 0.997465541695435
150893 0.997476763980261
151632 0.997487986265087
152379 0.997499208549913
153134 0.997510430834739
153895 0.997521653119564
154665 0.99753287540439
155442 0.997544097689216
156227 0.997555319974042
157020 0.997566542258868
157821 0.997577764543694
158631 0.99758898682852
159448 0.997600209113346
160275 0.997611431398172
161109 0.997622653682998
161953 0.997633875967824
162805 0.99764509825265
163667 0.997656320537476
164537 0.997667542822302
165417 0.997678765107128
166306 0.997689987391954
167205 0.997701209676779
168114 0.997712431961605
169033 0.997723654246431
169961 0.997734876531257
170901 0.997746098816083
171850 0.997757321100909
172810 0.997768543385735
173781 0.997779765670561
174763 0.997790987955387
175756 0.997802210240213
176760 0.997813432525039
177776 0.997824654809865
178803 0.997835877094691
179843 0.997847099379517
180895 0.997858321664343
181959 0.997869543949169
183035 0.997880766233995
184125 0.99789198851882
185227 0.997903210803646
186343 0.997914433088472
187473 0.997925655373298
188616 0.997936877658124
189773 0.99794809994295
190944 0.997959322227776
192130 0.997970544512602
193331 0.997981766797428
194547 0.997992989082254
195778 0.99800421136708
197025 0.998015433651906
198288 0.998026655936732
199568 0.998037878221558
200864 0.998049100506384
202176 0.99806032279121
203507 0.998071545076035
204854 0.998082767360861
206220 0.998093989645687
207604 0.998105211930513
209007 0.998116434215339
210429 0.998127656500165
211870 0.998138878784991
213331 0.998150101069817
214812 0.998161323354643
216315 0.998172545639469
217838 0.998183767924295
219383 0.998194990209121
220950 0.998206212493947
222540 0.998217434778773
224152 0.998228657063599
225788 0.998239879348425
227448 0.99825110163325
229133 0.998262323918076
230843 0.998273546202902
232579 0.998284768487728
234341 0.998295990772554
236130 0.99830721305738
237946 0.998318435342206
239791 0.998329657627032
241664 0.998340879911858
243567 0.998352102196684
245500 0.99836332448151
247464 0.998374546766336
249460 0.998385769051162
251488 0.998396991335988
253549 0.998408213620814
255645 0.99841943590564
257775 0.998430658190466
259941 0.998441880475291
262144 0.998453102760117
263003 0.998459933656693
263869 0.998466764553268
264739 0.998473595449844
265616 0.998480426346419
266499 0.998487257242994
267387 0.99849408813957
268281 0.998500919036145
269181 0.998507749932721
270088 0.998514580829296
271000 0.998521411725872
271919 0.998528242622447
272844 0.998535073519022
273775 0.998541904415598
274713 0.998548735312173
275657 0.998555566208749
276607 0.998562397105324
277564 0.998569228001899
278528 0.998576058898475
279498 0.99858288979505
280476 0.998589720691626
281460 0.998596551588201
282451 0.998603382484777
283449 0.998610213381352
284454 0.998617044277927
285466 0.998623875174503
286486 0.998630706071078
287513 0.998637536967654
288547 0.998644367864229
289589 0.998651198760804
290638 0.99865802965738
291695 0.998664860553955
292759 0.998671691450531
293832 0.998678522347106
294912 0.998685353243681
296000 0.998692184140257
297097 0.998699015036832
298201 0.998705845933408
299314 0.998712676829983
300435 0.998719507726558
301564 0.998726338623134
302702 0.998733169519709
303849 0.998740000416285
305004 0.99874683131286
306168 0.998753662209436
307341 0.998760493106011
308523 0.998767324002586
309715 0.998774154899162
310915 0.998780985795737
312125 0.998787816692313
313344 0.998794647588888
314573 0.998801478485463
315811 0.998808309382039
317060 0.998815140278614
318318 0.99882197117519
319586 0.998828802071765
320864 0.99883563296834
322153 0.998842463864916
323452 0.998849294761491
324761 0.998856125658067
326082 0.998862956554642
327413 0.998869787451218
328754 0.998876618347793
330107 0.998883449244368
331471 0.998890280140944
332847 0.998897111037519
334234 0.998903941934095
335632 0.99891077283067
337042 0.998917603727245
338464 0.998924434623821
339899 0.998931265520396
341345 0.998938096416972
342804 0.998944927313547
344275 0.998951758210122
345759 0.998958589106698
347256 0.998965420003273
348765 0.998972250899849
350288 0.998979081796424
351825 0.998985912693
353375 0.998992743589575
354938 0.99899957448615
356516 0.999006405382726
358107 0.999013236279301
359713 0.999020067175877
361334 0.999026898072452
362969 0.999033728969027
364618 0.999040559865603
366283 0.999047390762178
367964 0.999054221658754
369659 0.999061052555329
371371 0.999067883451904
373098 0.99907471434848
374841 0.999081545245055
376601 0.999088376141631
378378 0.999095207038206
380171 0.999102037934781
381981 0.999108868831357
383809 0.999115699727932
385654 0.999122530624508
387517 0.999129361521083
389398 0.999136192417658
391298 0.999143023314234
393216 0.999149854210809
395153 0.999156685107385
397109 0.99916351600396
399085 0.999170346900536
401080 0.999177177797111
403096 0.999184008693686
405132 0.999190839590262
407188 0.999197670486837
409266 0.999204501383413
411364 0.999211332279988
413485 0.999218163176564
415627 0.999224994073139
417792 0.999231824969714
419979 0.99923865586629
422190 0.999245486762865
424424 0.999252317659441
426681 0.999259148556016
428963 0.999265979452591
431269 0.999272810349167
433600 0.999279641245742
435957 0.999286472142318
438339 0.999293303038893
440748 0.999300133935468
443183 0.999306964832044
445645 0.999313795728619
448134 0.999320626625195
450652 0.99932745752177
453198 0.999334288418345
455773 0.999341119314921
458378 0.999347950211496
461012 0.999354781108072
463677 0.999361612004647
466372 0.999368442901223
469100 0.999375273797798
471859 0.999382104694373
474651 0.999388935590949
477477 0.999395766487524
480336 0.9994025973841
483229 0.999409428280675
486158 0.99941625917725
489122 0.999423090073826
492123 0.999429920970401
495161 0.999436751866977
498236 0.999443582763552
501350 0.999450413660127
504504 0.999457244556703
507697 0.999464075453278
510930 0.999470906349854
514206 0.999477737246429
517523 0.999484568143004
520884 0.99949139903958
524288 0.999498229936155
526844 0.999500751393763
529425 0.99950327285137
532031 0.999505794308977
534663 0.999508315766584
537322 0.999510837224192
540006 0.999513358681799
542718 0.999515880139406
545458 0.999518401597013
548225 0.999520923054621
551020 0.999523444512228
553844 0.999525965969835
556697 0.999528487427442
559579 0.99953100888505
562492 0.999533530342657
565435 0.999536051800264
568408 0.999538573257872
571414 0.999541094715479
574451 0.999543616173086
577521 0.999546137630693
580624 0.9995486590883
583760 0.999551180545908
586931 0.999553702003515
590136 0.999556223461122
593376 0.99955874491873
596652 0.999561266376337
599964 0.999563787833944
603313 0.999566309291551
606700 0.999568830749159
610125 0.999571352206766
613590 0.999573873664373
617093 0.99957639512198
620637 0.999578916579588
624222 0.999581438037195
627848 0.999583959494802
631517 0.999586480952409
635229 0.999589002410017
638985 0.999591523867624
642786 0.999594045325231
646632 0.999596566782838
650524 0.999599088240446
654463 0.999601609698053
658451 0.99960413115566
662487 0.999606652613268
666573 0.999609174070875
670710 0.999611695528482
674899 0.999614216986089
679140 0.999616738443697
683435 0.999619259901304
687784 0.999621781358911
692190 0.999624302816518
696652 0.999626824274126
701172 0.999629345731733
705750 0.99963186718934
710390 0.999634388646947
715090 0.999636910104555
719853 0.999639431562162
724680 0.999641953019769
729573 0.999644474477376
734531 0.999646995934984
739558 0.999649517392591
744654 0.999652038850198
749820 0.999654560307805
755059 0.999657081765413
760371 0.99965960322302
765759 0.999662124680627
771224 0.999664646138234
776767 0.999667167595842
782390 0.999669689053449
788096 0.999672210511056
793885 0.999674731968664
799760 0.999677253426271
805723 0.999679774883878
811775 0.999682296341485
817919 0.999684817799093
824156 0.9996873392567
830490 0.999689860714307
836921 0.999692382171914
843453 0.999694903629522
850088 0.999697425087129
856827 0.999699946544736
863675 0.999702468002343
870633 0.999704989459951
877704 0.999707510917558
884890 0.999710032375165
892196 0.999712553832772
899623 0.99971507529038
907174 0.999717596747987
914854 0.999720118205594
922664 0.999722639663201
930609 0.999725161120809
938693 0.999727682578416
946917 0.999730204036023
955288 0.99973272549363
963807 0.999735246951238
972480 0.999737768408845
981310 0.999740289866452
990302 0.99974281132406
999461 0.999745332781667
1008790 0.999747854239274
1018296 0.999750375696881
1027982 0.999752897154489
1037854 0.999755418612096
1047917 0.999757940069703
1058178 0.99976046152731
1068642 0.999762982984918
1079314 0.999765504442525
1090202 0.999768025900132
1101312 0.999770547357739
1112651 0.999773068815347
1124225 0.999775590272954
1136043 0.999778111730561
1148112 0.999780633188168
1160440 0.999783154645776
1173036 0.999785676103383
1185908 0.99978819756099
1199066 0.999790719018598
1212519 0.999793240476205
1226277 0.999795761933812
1240351 0.999798283391419
1254752 0.999800804849026
1269492 0.999803326306634
1284581 0.999805847764241
1300034 0.999808369221848
1315863 0.999810890679455
1332082 0.999813412137063
1348706 0.99981593359467
1365751 0.999818455052277
1383231 0.999820976509885
1401165 0.999823497967492
1419570 0.999826019425099
1438465 0.999828540882706
1457870 0.999831062340314
1477805 0.999833583797921
1498294 0.999836105255528
1519358 0.999838626713135
1541023 0.999841148170743
1563315 0.99984366962835
1586261 0.999846191085957
1609891 0.999848712543564
1634235 0.999851234001172
1659327 0.999853755458779
1685202 0.999856276916386
1711896 0.999858798373993
1739450 0.999861319831601
1767905 0.999863841289208
1797307 0.999866362746815
1827703 0.999868884204423
1859145 0.99987140566203
1891687 0.999873927119637
1925389 0.999876448577244
1960314 0.999878970034851
1996529 0.999881491492459
2034108 0.999884012950066
2073128 0.999886534407673
2113675 0.999889055865281
2155839 0.999891577322888
2199720 0.999894098780495
2245424 0.999896620238102
2293067 0.99989914169571
2342777 0.999901663153317
2394689 0.999904184610924
2448954 0.999906706068531
2505735 0.999909227526139
2565212 0.999911748983746
2627581 0.999914270441353
2693059 0.99991679189896
2761883 0.999919313356568
2834317 0.999921834814175
2910653 0.999924356271782
2991214 0.999926877729389
3076362 0.999929399186997
3166500 0.999931920644604
3262080 0.999934442102211
3363608 0.999936963559819
3471660 0.999939485017426
3586885 0.999942006475033
3710020 0.99994452793264
3841911 0.999947049390248
3983524 0.999949570847855
4135977 0.999952092305462
4300563 0.999954613763069
4478791 0.999957135220677
4672430 0.999959656678284
4883570 0.999962178135891
5114695 0.999964699593498
5368784 0.999967221051106
5649438 0.999969742508713
5961053 0.99997226396632
6309051 0.999974785423927
6700199 0.999977306881535
7143054 0.999979828339142
7648594 0.999982349796749
8231141 0.999984871254356
8909743 0.999987392711964
9710291 0.999989914169571
10668901 0.999992435627178
11837511 0.999994957084785
13293619 0.999997478542393
15158197 1

==> extras/Google_SearchRPC.txt <==
0 0
2 0.0756033901818394
3 0.132305932818219
4 0.151206780363679
8 0.170107627909139
32 0.189008475454599
34 0.202751220734426
36 0.216493966014254
38 0.230236711294082
40 0.24397945657391
43 0.257722201853738
46 0.271464947133566
49 0.285207692413394
53 0.298950437693222
58 0.31269318297305
64 0.326435928252878
67 0.327962652787335
71 0.329489377321793
75 0.331016101856251
80 0.332542826390709
85 0.334069550925166
91 0.335596275459624
98 0.337122999994082
107 0.338649724528539
116 0.340176449062997
128 0.341703173597455
135 0.353916810301949
142 0.366130447006443
151 0.378344083710937
160 0.390557720415431
171 0.402771357119925
183 0.414984993824419
197 0.427198630528913
213 0.439412267233407
233 0.451625903937901
256 0.463839540642395
269 0.508495648577945
284 0.553151756513495
301 0.597807864449045
320 0.642463972384595
341 0.687120080320145
366 0.731776188255695
394 0.776432296191245
427 0.821088404126795
465 0.865744512062345
512 0.910400619997895
539 0.915171571649521
569 0.919942523301147
602 0.924713474952773
640 0.929484426604399
683 0.934255378256025
731 0.939026329907651
788 0.943797281559276
853 0.948568233210902
931 0.953339184862528
1024 0.958110136514154
1078 0.960400194140515
1138 0.962690251766876
1205 0.964980309393238
1280 0.967270367019599
1365 0.96956042464596
1463 0.971850482272321
1575 0.974140539898682
1707 0.976430597525043
1862 0.978720655151404
2048 0.981010712777766
2156 0.982441997677838
2276 0.983873282577911
2409 0.985304567477984
2560 0.986735852378057
2731 0.98816713727813
2926 0.989598422178203
3151 0.991029707078276
3413 0.992460991978349
3724 0.993892276878422
4096 0.995323561778495
4312 0.995633673903787
4551 0.99594378602908
4819 0.996253898154372
5120 0.996564010279664
5461 0.996874122404957
5851 0.997184234530249
6302 0.997494346655541
6827 0.997804458780834
7447 0.998114570906126
8192 0.998424683031419
8623 0.998472392503279
9102 0.998520101975139
9638 0.998567811446999
10240 0.998615520918859
10923 0.998663230390719
11703 0.998710939862579
12603 0.99875864933444
13653 0.9988063588063
14895 0.99885406827816
16384 0.99890177775002
17246 0.99892563248595
18204 0.99894948722188
19275 0.99897334195781
20480 0.99899719669374
21845 0.99902105142967
23406 0.9990449061656
25206 0.999068760901531
27307 0.999092615637461
29789 0.999116470373391
32768 0.999140325109321
34493 0.999161198026518
36409 0.999182070943715
38551 0.999202943860912
40960 0.99922381677811
43691 0.999244689695307
46811 0.999265562612504
50412 0.999286435529701
54613 0.999307308446898
59578 0.999328181364096
65536 0.999349054281293
68985 0.999401236574286
72818 0.999453418867279
77101 0.999505601160272
81920 0.999557783453265
87381 0.999609965746258
93623 0.999662148039251
100825 0.999714330332244
109227 0.999766512625237
119156 0.99981869491823
131072 0.999870877211223
137971 0.999881313669821
145636 0.99989175012842
154202 0.999902186587019
163840 0.999912623045617
174763 0.999923059504216
187246 0.999933495962815
201649 0.999943932421413
218453 0.999954368880012
238313 0.99996480533861
262144 0.999975241797209
275941 0.999975987263521
291271 0.999976732729834
308405 0.999977478196146
327680 0.999978223662459
349525 0.999978969128771
374491 0.999979714595084
403298 0.999980460061396
436907 0.999981205527708
476625 0.999981950994021
524288 0.999982696460333
573085 0.9999844268143
631896 0.999986157168266
704160 0.999987887522233
795085 0.9999896178762
912974 0.999991348230167
1071908 0.999993078584133
1297841 0.9999948089381
1644453 0.999996539292067
2243665 0.999998269646033
3529904 1
